Physiology-Aware Rural Ambulance Routing

In emergency patient transport from rural medical facility to center tertiary hospital, real-time monitoring of the patient in the ambulance by a physician expert at the tertiary center is crucial. While telemetry healthcare services using mobile networks may enable remote real-time monitoring of transported patients, physiologic measures and tracking are at least as important and requires the existence of high-fidelity communication coverage. However, the wireless networks along the roads especially in rural areas can range from 4G to low-speed 2G, some parts with communication breakage. From a patient care perspective, transport during critical illness can make route selection patient state dependent. Prompt decisions with the relative advantage of a longer more secure bandwidth route versus a shorter, more rapid transport route but with less secure bandwidth must be made. The trade-off between route selection and the quality of wireless communication is an important optimization problem which unfortunately has remained unaddressed by prior work. In this paper, we propose a novel physiology-aware route scheduling approach for emergency ambulance transport of rural patients with acute, high risk diseases in need of continuous remote monitoring. We mathematically model the problem into an NP-hard graph theory problem, and approximate a solution based on a trade-off between communication coverage and shortest path. We profile communication along two major routes in a large rural hospital settings in Illinois, and use the traces to manifest the concept. Further, we design our algorithms and run preliminary experiments for scalability analysis. We believe that our scheduling techniques can become a compelling aid that enables an always-connected remote monitoring system in emergency patient transfer scenarios aimed to prevent morbidity and mortality with early diagnosis treatment.

==> ICHI 17 - arxiv/REFS.txt <==
http://www.boost.org/doc/libs/1_43_0/libs/graph/doc/r_c_shortest_paths.html

http://math.stackexchange.com/questions/232220/optimizing-response-times-of-an-ambulance-corp-short-term-versus-average

http://southwesterngis.blogspot.com/2016/02/dynamic-shortest-path-in-ambulance.html

ECG data compression: http://www.hcs.harvard.edu/~weber/HomePage/Papers/ECGCompression/

https://msdn.microsoft.com/en-us/library/ee658118.aspx#AsynchronousVsSynchronousCommunication

==> REFS.txt <==
http://www.boost.org/doc/libs/1_43_0/libs/graph/doc/r_c_shortest_paths.html

http://math.stackexchange.com/questions/232220/optimizing-response-times-of-an-ambulance-corp-short-term-versus-average

http://southwesterngis.blogspot.com/2016/02/dynamic-shortest-path-in-ambulance.html

ECG data compression: http://www.hcs.harvard.edu/~weber/HomePage/Papers/ECGCompression/

https://msdn.microsoft.com/en-us/library/ee658118.aspx#AsynchronousVsSynchronousCommunication
